Expediting Reinforcement Learning by Incorporating Knowledge About Temporal Causality in the Environment

Reinforcement learning (RL) algorithms struggle with learning optimal policies for tasks where reward feedback is sparse and depends on a complex sequence of events in the environment. Probabilistic reward machines (PRMs) are finite-state formalisms that can capture temporal dependencies in the reward signal, along with nondeterministic task outcomes. While special RL algorithms can exploit this finite-state structure to expedite learning, PRMs remain difficult to modify and design by hand. This hinders the already difficult tasks of utilizing high-level causal knowledge about the environment, and transferring the reward formalism into a new domain with a different causal structure. This paper proposes a novel method to incorporate causal information in the form of Temporal Logic-based Causal Diagrams into the reward formalism, thereby expediting policy learning and aiding the transfer of task specifications to new environments. Furthermore, we provide a theoretical result about convergence to optimal policy for our method, and demonstrate its strengths empirically.

==> results/collection3_qrm_results_including_causal.csv <==
Step,Value
1000,1.22
2900,0.7700000000000001
4800,0.41500000000000004
6700,0.8750000000000001
8600,4.265
10500,9.17
12400,14.03
14300,20.1
16200,29.93
18100,45.13
20000,53.68500000000002
21900,54.125
23800,54.660000000000004
25700,54.31000000000001
27600,54.66000000000001
29500,54.63
31400,54.79000000000001
33300,55.08
35200,55.470000000000006
37100,55.3
39000,55.27


==> results/collection3_qrm_results_without_causal.csv <==
Step,Value
1000,0.21
2900,0.7850000000000001
4800,0.435
6700,0.42000000000000004
8600,0.5700000000000001
10500,0.255
12400,0.13
14300,0.18000000000000005
16200,0.24
18100,0.49500000000000005
20000,0.745
21900,0.7350000000000001
23800,0.8799999999999999
25700,1.095
27600,1.4800000000000002
29500,1.8800000000000001
31400,2.04
33300,2.555
35200,3.28
37100,3.4800000000000004
39000,6.275000000000001


==> results/collection4_qrm_results_including_causal.csv <==
Step,Value
1000,0.325
4900,3.57
8800,4.740000000000001
12700,5.4350000000000005
16600,5.9350000000000005
20500,9.65
24400,14.18
28300,21.91
32200,32.785
36100,35.080000000000005
40000,35.72
43900,35.33500000000001
47800,35.78
51700,35.55500000000001
55600,35.790000000000006
59500,35.51
63400,35.434999999999995
67300,35.56
71200,35.635
75100,35.410000000000004
79000,35.99


==> results/collection4_qrm_results_without_causal.csv <==
Step,Value
1000,0.0
4900,0.33
8800,1.67
12700,2.365
16600,1.61
20500,2.13
24400,2.845
28300,1.9499999999999997
32200,1.94
36100,2.3000000000000003
40000,3.540000000000001
43900,5.325
47800,3.395
51700,5.08
55600,6.065000000000002
59500,9.815
63400,8.56
67300,7.76
71200,12.895
75100,11.495000000000001
79000,15.93


==> results/collection_qrm_results_including_causal.csv <==
Step,Value
1000,0.9900000000000001
2900,2.31
4800,3.01
6700,5.985
8600,10.095
10500,9.64
12400,11.455
14300,20.415000000000003
16200,36.985
18100,59.169999999999995
20000,65.92500000000001
21900,68.945
23800,69.66000000000001
25700,70.11
27600,70.21
29500,70.2
31400,70.66
33300,71.26000000000002
35200,71.10000000000001
37100,71.565
39000,71.55000000000001


==> results/collection_qrm_results_without_causal.csv <==
Step,Value
1000,0.7599999999999999
2900,0.68
4800,1.21
6700,1.7300000000000002
8600,3.7249999999999996
10500,5.085
12400,5.069999999999999
14300,7.014999999999999
16200,5.244999999999999
18100,5.290000000000001
20000,5.085000000000001
21900,8.495000000000001
23800,13.69
25700,20.415
27600,36.14
29500,43.80500000000001
31400,54.075
33300,65.965
35200,67.7
37100,65.125
39000,67.36500000000001


==> results/soda_qrm_results_including_causal.csv <==
Step,Value
1000,3.2960000000000003
1900,2.3780000000000006
2800,6.5
3700,23.346500000000002
4600,29.698000000000008
5500,34.21400000000001
6400,31.125500000000002
7300,30.220500000000005
8200,32.256
9100,34.365
10000,67.743
10900,107.55449999999999
11800,121.43599999999998
12700,119.17099999999999
13600,120.21999999999997
14500,124.14849999999998
15400,121.43549999999999
16300,122.06499999999998
17200,123.45049999999998
18100,123.55749999999999
19000,120.21649999999997
19900,116.94999999999999


==> results/soda_qrm_results_without_causal.csv <==
Step,Value
1000,1.4510000000000003
1900,2.0345
2800,1.585
3700,1.8675000000000002
4600,8.1665
5500,17.609
6400,20.3975
7300,22.979000000000003
8200,25.169000000000008
9100,22.8075
10000,28.166000000000004
10900,25.484
11800,20.932499999999997
12700,28.566500000000005
13600,43.156000000000006
14500,75.29849999999999
15400,95.68649999999997
16300,107.19849999999997
17200,102.654
18100,116.453
19000,115.27999999999999
19900,115.3


==> results/soda_spurious_qrm_results_including_causal.csv <==
Step,Value
1000,3.2395
1900,2.293
2800,6.182499999999999
3700,23.4505
4600,37.38300000000001
5500,36.2045
6400,36.870000000000005
7300,33.6595
8200,30.408000000000005
9100,30.6385
10000,70.27550000000001
10900,121.78899999999999
11800,128.23449999999997
12700,129.36149999999998
13600,130.29799999999997
14500,130.13799999999998
15400,130.83099999999996
16300,131.86849999999998
17200,131.00949999999997
18100,130.814
19000,132.18299999999996
19900,131.99299999999997


==> results/soda_spurious_qrm_results_without_causal.csv <==
Step,Value
1000,1.635
1900,2.1350000000000002
2800,1.6055000000000001
3700,0.8695000000000002
4600,4.596000000000001
5500,15.941500000000001
6400,20.892000000000003
7300,25.8465
8200,26.349499999999995
9100,24.302500000000002
10000,25.128999999999998
10900,22.4705
11800,25.521500000000007
12700,32.41150000000001
13600,47.002
14500,73.87849999999999
15400,97.56799999999998
16300,100.31849999999999
17200,103.093
18100,107.76599999999998
19000,113.2275
19900,116.19849999999998

